eUDS: The SRG/eROSITA X-ray Survey of the UKIDSS Ultra Deep Survey Field. Catalogue of Sources

The eROSITA X-ray telescope on board the Spectrum-Roentgen-Gamma (SRG) spacecraft observed the field of the UKIDSS Ultra-Deep Survey (UDS) in August-September 2019, during its flight to Sun-Earth L2 point. The resulting eROSITA UDS (or eUDS) survey was thus the first eROSITA X-ray imaging survey, which demonstrated the capability of the telescope to perform uniform observations of large sky areas. With a moderate single-camera exposure of 150 ks, eUDS covered ~5 deg^2 with the limiting flux ranging between 4E-15 and 5E-14 erg/s/cm^2, in the 0.3-2.3 keV band. We present a catalogue of 647 sources detected at likelihood >10 (~4 sigma) during the eUDS. The catalogue provides information on the source fluxes in the main energy band 0.3-2.3 keV and forced photometry in a number of bands between 0.3 and 8 keV. Using the deeper 4XMM-DR12 catalogue, we have identified 22 strongly variable objects that have brightened or faded by at least a factor of ten during the eROSITA observations compared to previous observations by XMM-Newton. We also provide a catalogue of 22 sources detected by eROSITA in the hard energy band of 2.3-5 keV.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
